ALF: Autoencoder-based Low-rank Filter-sharing for Efficient Convolutional Neural Networks

Closing the gap between the hardware requirements of state-of-the-art convolutional neural networks and the limited resources constraining embedded applications is the next big challenge in deep learning research. The computational complexity and memory footprint of such neural networks are typically daunting for deployment in resource constrained environments. Model compression techniques, such as pruning, are emphasized among other optimization methods for solving this problem. Most existing techniques require domain expertise or result in irregular sparse representations, which increase the burden of deploying deep learning applications on embedded hardware accelerators. In this paper, we propose the autoencoder-based low-rank filter-sharing technique technique (ALF). When applied to various networks, ALF is compared to state-of-the-art pruning methods, demonstrating its efficient compression capabilities on theoretical metrics as well as on an accurate, deterministic hardware-model. In our experiments, ALF showed a reduction of 70\% in network parameters, 61\% in operations and 41\% in execution time, with minimal loss in accuracy.

==> img/ablation1/data.dat <==
# Config WorseRun BetterRun 
he|nc|nc 88.56 90.28
xavier|nc|nc 89.95 91.18
he|relu|nc 80.05 88.48
xavier|relu|nc 89.52 89.68
he|relu|bn 87.83 88.73
xavier|relu|bn 87.48 89.6


==> img/ablation2/data.dat <==
# Config WorseRun BetterRun 
rand|tanh 87.92 88.09
he|tanh 86.24 88.41 
xavier|tanh 87.46 88.85
rand|sigmoid 75.54 80.39
he|sigmoid 80.53 81.78
xavier|sigmoid 78.11 80.41
rand|relu 76.21 76.72 
he|relu 75.6 76.01
xavier|relu 75.56 77.07


==> img/ablation2/data_relu.dat <==
rand|tanh 86.11 85.91
he|tanh 85.63 84.81
xavier|tanh 85.64 85.48
rand|sigmoid 77.61 81.15
he|sigmoid 78.28 79.91
xavier|sigmoid 76.18 81.01
rand|relu 76.73 78.21
he|relu 77.38 74.28
xavier|relu 75.65 76.31 


==> img/ablation3/cifar_plain20_train_curve.csv <==
step Vanilla Vanilla_filter ALF-t1e-04 filters ALF-t5e-04 filters ALF-t5e-05 filters ALF-lr1e-05 filters ALF-lr1e-04 filters  
0 10.31 99.99 9.97 98.9583333333333 9.98 98.9583333333333 9.97 98.9583333333333 9.99 98.9583333333333 9.99 98.9583333333333 0 0
5 57.74 99.99 35.86 83.3333333333333 39.45 79.9107142857143 14.75 84.5238095238095 35.02 96.7261904761905 27.9 95.0892857142857 0 1
10 63.76 99.99 41.03 76.7857142857143 42.24 70.9821428571429 49.15 75.7440476190476 51.06 94.9404761904762 50.31 91.6666666666667 0 2
15 71.84 99.99 47.48 69.4940476190476 63.74 66.2202380952381 51.76 70.5357142857143 51.62 93.75 68.16 89.5833333333333 0 3
20 76.05 99.99 61.84 63.9880952380952 60.27 61.7559523809524 65.1 66.3690476190476 64.02 93.0059523809524 65.64 87.6488095238095 0 4
25 77.59 99.99 69.29 59.2261904761905 68.7 55.952380952381 74.23 61.4583333333333 63.15 92.1130952380952 69.28 85.1190476190476 0 5
30 70.24 99.99 59.13 56.3988095238095 68.63 51.6369047619048 68.14 59.077380952381 79.1 90.9226190476191 74.01 83.1845238095238 0 6
35 69.74 99.99 68.33 52.6785714285714 71.58 49.5535714285714 66.26 55.952380952381 72.91 90.1785714285714 63.49 81.5476190476191 0 7
40 75.81 99.99 73.24 50.297619047619 73.25 47.7678571428571 76.93 53.2738095238095 53.5 88.5416666666667 57.95 79.6130952380952 0 8
45 83.52 99.99 65.8 48.0654761904762 68.23 46.1309523809524 61.61 51.9345238095238 75.82 87.9464285714286 73.68 78.5714285714286 0 9
50 75.46 99.99 70.46 45.9821428571429 74 44.4940476190476 74.76 49.702380952381 74.79 87.202380952381 75.78 77.0833333333333 0 10
55 89.02 99.99 67.06 44.6428571428571 71.5 43.3035714285714 65.12 48.2142857142857 76.77 86.3095238095238 70.82 75.2976190476191 0 11
60 88.91 99.99 73.69 43.1547619047619 73.04 41.5178571428571 71.13 46.7261904761905 77.5 85.8630952380952 75.23 73.9583333333333 0 12
65 88.97 99.99 74.7 42.2619047619048 71.31 40.1785714285714 67.21 44.4940476190476 67.83 85.2678571428571 72.89 72.7678571428571 0 13
70 89.27 99.99 69.31 41.6666666666667 57.01 38.9880952380952 74.55 43.75 79.51 84.6726190476191 73.03 70.8333333333333 0 14
75 89.26 99.99 80.29 40.0297619047619 72.13 37.797619047619 71.54 42.1130952380952 70.6 83.6309523809524 72.87 69.0476190476191 0 15
80 88.94 99.99 70.06 39.4345238095238 73.99 37.202380952381 77.1 41.2202380952381 68.42 83.0357142857143 74.92 67.4107142857143 0 16
85 88.24 99.99 86.03 39.2857142857143 84.5 36.9047619047619 85.51 41.2202380952381 86.8 83.0357142857143 85.67 67.2619047619048 0 17
90 88.21 99.99 85.33 39.2857142857143 84.42 36.9047619047619 85.43 41.0714285714286 86.33 83.0357142857143 85.9 67.2619047619048 0 18
95 88.49 99.99 86.13 39.2857142857143 85.33 36.7559523809524 85.6 41.0714285714286 86.53 82.8869047619048 85.51 67.1130952380952 0 19
100 88.4 99.99 85.86 39.2857142857143 84.92 36.7559523809524 85.5 41.0714285714286 86.77 82.8869047619048 85.61 67.1130952380952 0 20
105 89.44 99.99 86.22 39.2857142857143 85.57 36.6071428571429 85.17 41.0714285714286 86.63 82.8869047619048 85.91 67.1130952380952 0 21
110 89.42 99.99 85.8 39.1369047619048 85.75 36.6071428571429 85.49 41.0714285714286 86.75 82.8869047619048 85.74 67.1130952380952 0 22
115 89.36 99.99 85.19 39.1369047619048 84.74 36.6071428571429 85.43 41.0714285714286 86.16 82.8869047619048 85.28 66.8154761904762 0 23
120 89.5 99.99 85.94 39.1369047619048 85.33 36.6071428571429 84.67 40.922619047619 86.76 82.8869047619048 86.03 66.8154761904762 0 24
125 89.54 99.99 86.15 38.9880952380952 84.93 36.4583333333333 85.59 40.625 85.63 82.8869047619048 85.56 66.5178571428571 0 25
130 89.51 99.99 85.92 38.9880952380952 85.63 36.4583333333333 85.29 40.625 85.76 82.8869047619048 85.27 66.3690476190476 0 26
135 89.37 99.99 85.07 38.8392857142857 84.51 36.3095238095238 85.04 40.625 86.31 82.8869047619048 84.56 66.2202380952381 0 27
140 89.41 99.99 85.88 38.8392857142857 85.14 36.1607142857143 85.59 40.625 84.83 82.8869047619048 84.28 66.2202380952381 0 28
145 89.61 99.99 85.57 38.8392857142857 84.62 36.0119047619048 84.86 40.4761904761905 85.75 82.7380952380952 85.28 66.2202380952381 0 29
150 89.38 99.99 86.46 38.6904761904762 85.29 36.0119047619048 84.3 40.327380952381 85.07 82.7380952380952 85.49 66.2202380952381 0 30
155 89.43 99.99 85.57 38.6904761904762 84.46 35.8630952380952 85.37 40.1785714285714 86.7 82.5892857142857 85.95 66.2202380952381 0 31
160 89.46 99.99 85.74 38.6904761904762 84.51 35.7142857142857 84.19 40.1785714285714 86.19 82.4404761904762 85.68 66.2202380952381 0 32
165 89.42 99.99 86.64 38.6904761904762 85.73 35.7142857142857 86.24 40.1785714285714 87.39 82.4404761904762 86.31 66.2202380952381 0 33
170 89.4 99.99 86.52 38.6904761904762 85.86 35.7142857142857 86.31 40.1785714285714 87.18 82.4404761904762 86.36 66.2202380952381 0 34
175 89.45 99.99 86.65 38.6904761904762 85.94 35.7142857142857 86.62 40.1785714285714 87.32 82.4404761904762 86.29 66.2202380952381 0 35
180 89.4 99.99 86.52 38.6904761904762 85.88 35.7142857142857 86.27 40.1785714285714 87.43 82.4404761904762 86.43 66.2202380952381 0 36
185 89.41 99.99 86.66 38.6904761904762 86.03 35.7142857142857 86.37 40.1785714285714 87.33 82.4404761904762 86.4 66.2202380952381 0 37
190 89.48 99.99 86.6 38.6904761904762 85.96 35.7142857142857 86.09 40.1785714285714 87.21 82.4404761904762 86.54 66.2202380952381 0 38
195 89.46 99.99 86.4 38.6904761904762 85.96 35.7142857142857 86.25 40.1785714285714 87.47 82.4404761904762 86.57 66.2202380952381 0 39
200 89.48 99.99 86.75 38.6904761904762 85.98 35.7142857142857 86.2 40.1785714285714 87.42 82.4404761904762 86.3 66.2202380952381 0 40


==> img/ablation_plots/cifar_plain20_train_curve.csv <==
step Vanilla Vanilla_filter ALF-t1e-04 filters ALF-t5e-04 filters ALF-t5e-05 filters ALF-lr1e-05 filters  
0 10.31 100 9.97 98.9583333333333 9.98 98.9583333333333 9.97 98.9583333333333 9.99 98.9583333333333 0 0
5 57.74 100 35.86 83.3333333333333 39.45 79.9107142857143 14.75 84.5238095238095 35.02 96.7261904761905 0 1
10 63.76 100 41.03 76.7857142857143 42.24 70.9821428571429 49.15 75.7440476190476 51.06 94.9404761904762 0 2
15 71.84 100 47.48 69.4940476190476 63.74 66.2202380952381 51.76 70.5357142857143 51.62 93.75 0 3
20 76.05 100 61.84 63.9880952380952 60.27 61.7559523809524 65.1 66.3690476190476 64.02 93.0059523809524 0 4
25 77.59 100 69.29 59.2261904761905 68.7 55.952380952381 74.23 61.4583333333333 63.15 92.1130952380952 0 5
30 70.24 100 59.13 56.3988095238095 68.63 51.6369047619048 68.14 59.077380952381 79.1 90.9226190476191 0 6
35 69.74 100 68.33 52.6785714285714 71.58 49.5535714285714 66.26 55.952380952381 72.91 90.1785714285714 0 7
40 75.81 100 73.24 50.297619047619 73.25 47.7678571428571 76.93 53.2738095238095 53.5 88.5416666666667 0 8
45 83.52 100 65.8 48.0654761904762 68.23 46.1309523809524 61.61 51.9345238095238 75.82 87.9464285714286 0 9
50 75.46 100 70.46 45.9821428571429 74 44.4940476190476 74.76 49.702380952381 74.79 87.202380952381 0 10
55 89.02 100 67.06 44.6428571428571 71.5 43.3035714285714 65.12 48.2142857142857 76.77 86.3095238095238 0 11
60 88.91 100 73.69 43.1547619047619 73.04 41.5178571428571 71.13 46.7261904761905 77.5 85.8630952380952 0 12
65 88.97 100 74.7 42.2619047619048 71.31 40.1785714285714 67.21 44.4940476190476 67.83 85.2678571428571 0 13
70 89.27 100 69.31 41.6666666666667 57.01 38.9880952380952 74.55 43.75 79.51 84.6726190476191 0 14
75 89.26 100 80.29 40.0297619047619 72.13 37.797619047619 71.54 42.1130952380952 70.6 83.6309523809524 0 15
80 88.94 100 70.06 39.4345238095238 73.99 37.202380952381 77.1 41.2202380952381 68.42 83.0357142857143 0 16
85 88.24 100 86.03 39.2857142857143 84.5 36.9047619047619 85.51 41.2202380952381 86.8 83.0357142857143 0 17
90 88.21 100 85.33 39.2857142857143 84.42 36.9047619047619 85.43 41.0714285714286 86.33 83.0357142857143 0 18
95 88.49 100 86.13 39.2857142857143 85.33 36.7559523809524 85.6 41.0714285714286 86.53 82.8869047619048 0 19
100 88.4 100 85.86 39.2857142857143 84.92 36.7559523809524 85.5 41.0714285714286 86.77 82.8869047619048 0 20
105 89.44 100 86.22 39.2857142857143 85.57 36.6071428571429 85.17 41.0714285714286 86.63 82.8869047619048 0 21
110 89.42 100 85.8 39.1369047619048 85.75 36.6071428571429 85.49 41.0714285714286 86.75 82.8869047619048 0 22
115 89.36 100 85.19 39.1369047619048 84.74 36.6071428571429 85.43 41.0714285714286 86.16 82.8869047619048 0 23
120 89.5 100 85.94 39.1369047619048 85.33 36.6071428571429 84.67 40.922619047619 86.76 82.8869047619048 0 24
125 89.54 100 86.15 38.9880952380952 84.93 36.4583333333333 85.59 40.625 85.63 82.8869047619048 0 25
130 89.51 100 85.92 38.9880952380952 85.63 36.4583333333333 85.29 40.625 85.76 82.8869047619048 0 26
135 89.37 100 85.07 38.8392857142857 84.51 36.3095238095238 85.04 40.625 86.31 82.8869047619048 0 27
140 89.41 100 85.88 38.8392857142857 85.14 36.1607142857143 85.59 40.625 84.83 82.8869047619048 0 28
145 89.61 100 85.57 38.8392857142857 84.62 36.0119047619048 84.86 40.4761904761905 85.75 82.7380952380952 0 29
150 89.38 100 86.46 38.6904761904762 85.29 36.0119047619048 84.3 40.327380952381 85.07 82.7380952380952 0 30
155 89.43 100 85.57 38.6904761904762 84.46 35.8630952380952 85.37 40.1785714285714 86.7 82.5892857142857 0 31
160 89.46 100 85.74 38.6904761904762 84.51 35.7142857142857 84.19 40.1785714285714 86.19 82.4404761904762 0 32
165 89.42 100 86.64 38.6904761904762 85.73 35.7142857142857 86.24 40.1785714285714 87.39 82.4404761904762 0 33
170 89.4 100 86.52 38.6904761904762 85.86 35.7142857142857 86.31 40.1785714285714 87.18 82.4404761904762 0 34
175 89.45 100 86.65 38.6904761904762 85.94 35.7142857142857 86.62 40.1785714285714 87.32 82.4404761904762 0 35
180 89.4 100 86.52 38.6904761904762 85.88 35.7142857142857 86.27 40.1785714285714 87.43 82.4404761904762 0 36
185 89.41 100 86.66 38.6904761904762 86.03 35.7142857142857 86.37 40.1785714285714 87.33 82.4404761904762 0 37
190 89.48 100 86.6 38.6904761904762 85.96 35.7142857142857 86.09 40.1785714285714 87.21 82.4404761904762 0 38
195 89.46 100 86.4 38.6904761904762 85.96 35.7142857142857 86.25 40.1785714285714 87.47 82.4404761904762 0 39
200 89.48 100 86.75 38.6904761904762 85.98 35.7142857142857 86.2 40.1785714285714 87.42 82.4404761904762 0 40
205 89.51 100 86.64 38.6904761904762 86 35.7142857142857 86.14 40.1785714285714 87.41 82.4404761904762 0 41
210 89.47 100 86.53 38.6904761904762 85.73 35.7142857142857 86.18 40.1785714285714 87.36 82.4404761904762 0 42
215 89.46 100 86.61 38.6904761904762 86.07 35.7142857142857 86.26 40.1785714285714 87.29 82.4404761904762 0 43
220 89.46 100 86.44 38.6904761904762 85.95 35.7142857142857 86.45 40.1785714285714 87.53 82.4404761904762 0 44
225 89.46 100 86.64 38.6904761904762 85.97 35.7142857142857 86.29 40.1785714285714 87.3 82.4404761904762 0 45
230 89.46 100 86.72 38.6904761904762 85.82 35.7142857142857 86.19 40.1785714285714 87.16 82.4404761904762 0 46
235 89.45 100 86.6 38.6904761904762 86.02 35.7142857142857 86.1 40.1785714285714 87.16 82.4404761904762 0 47
240 89.47 100 86.71 38.6904761904762 86.1 35.7142857142857 86.18 40.1785714285714 87.35 82.4404761904762 0 48
245 89.49 100 86.59 38.6904761904762 86.04 35.7142857142857 86.26 40.1785714285714 87.48 82.4404761904762 0 49
250 89.48 100 86.67 38.6904761904762 85.97 35.7142857142857 86.28 40.1785714285714 87.47 82.4404761904762 0 50
255 89.48 100 86.64 38.6904761904762 86.07 35.7142857142857 86.21 40.1785714285714 87.42 82.4404761904762 0 51
260 89.46 100 86.7 38.6904761904762 86.01 35.7142857142857 86.24 40.1785714285714 87.49 82.4404761904762 0 52
265 89.48 100 86.59 38.6904761904762 86.03 35.7142857142857 86.24 40.1785714285714 87.44 82.4404761904762 0 53
270 89.46 100 86.65 38.6904761904762 86.1 35.7142857142857 86.18 40.1785714285714 87.51 82.4404761904762 0 54
275 89.48 100 86.62 38.6904761904762 86.07 35.7142857142857 86.26 40.1785714285714 87.48 82.4404761904762 0 55
280 89.5 100 86.68 38.6904761904762 86.06 35.7142857142857 86.26 40.1785714285714 87.53 82.4404761904762 0 56
285 89.47 100 86.76 38.6904761904762 86.04 35.7142857142857 86.37 40.1785714285714 87.57 82.4404761904762 0 57
290 89.47 100 86.7 38.6904761904762 85.99 35.7142857142857 86.28 40.1785714285714 87.72 82.4404761904762 0 58
295 89.51 100 86.7 38.6904761904762 85.96 35.7142857142857 86.29 40.1785714285714 87.58 82.4404761904762 0 59
300 89.45 100 86.71 38.6904761904762 86.01 35.7142857142857 86.25 40.1785714285714 87.49 82.4404761904762 0 60
305 89.47 100 86.7 38.6904761904762 86 35.7142857142857 86.3 40.1785714285714 87.55 82.4404761904762 0 61
310 89.44 100 86.72 38.6904761904762 85.97 35.7142857142857 86.32 40.1785714285714 87.44 82.4404761904762 0 62
315 89.49 100 86.68 38.6904761904762 86.05 35.7142857142857 86.22 40.1785714285714 87.47 82.4404761904762 0 63
320 89.45 100 86.6 38.6904761904762 86.02 35.7142857142857 86.25 40.1785714285714 87.51 82.4404761904762 0 64
325 89.47 100 86.65 38.6904761904762 86.02 35.7142857142857 86.26 40.1785714285714 87.51 82.4404761904762 0 65
330 89.49 100 86.63 38.6904761904762 85.97 35.7142857142857 86.22 40.1785714285714 87.49 82.4404761904762 0 66
335 89.48 100 86.66 38.6904761904762 85.96 35.7142857142857 86.26 40.1785714285714 87.5 82.4404761904762 0 67
340 89.47 100 86.68 38.6904761904762 85.97 35.7142857142857 86.23 40.1785714285714 87.55 82.4404761904762 0 68
345 89.47 100 86.64 38.6904761904762 86.03 35.7142857142857 86.23 40.1785714285714 87.52 82.4404761904762 0 69
350 89.48 100 86.63 38.6904761904762 86.01 35.7142857142857 86.24 40.1785714285714 87.51 82.4404761904762 0 70
355 89.48 100 86.65 38.6904761904762 85.97 35.7142857142857 86.25 40.1785714285714 87.55 82.4404761904762 0 71
360 89.49 100 86.67 38.6904761904762 86.01 35.7142857142857 86.26 40.1785714285714 87.62 82.4404761904762 0 72
365 89.48 100 86.69 38.6904761904762 86.02 35.7142857142857 86.28 40.1785714285714 87.59 82.4404761904762 0 73
370 89.47 100 86.68 38.6904761904762 85.99 35.7142857142857 86.3 40.1785714285714 87.62 82.4404761904762 0 74
375 89.48 100 86.71 38.6904761904762 86 35.7142857142857 86.28 40.1785714285714 87.6 82.4404761904762 0 75
380 89.48 100 86.67 38.6904761904762 85.97 35.7142857142857 86.29 40.1785714285714 87.59 82.4404761904762 0 76
385 89.48 100 86.7 38.6904761904762 86.01 35.7142857142857 86.3 40.1785714285714 87.62 82.4404761904762 0 77
390 89.46 100 86.63 38.6904761904762 86.01 35.7142857142857 86.29 40.1785714285714 87.63 82.4404761904762 0 78
395 89.45 100 86.66 38.6904761904762 85.95 35.7142857142857 86.26 40.1785714285714 87.56 82.4404761904762 0 79
400 89.47 100 86.7 38.6904761904762 85.98 35.7142857142857 86.31 40.1785714285714 87.55 82.4404761904762 0 80


==> img/ne_estimate/ne_data.dat <==
#layer Vanilla_ne AutoML_ne LearnPrune_ne Alf_ne
CONV1 1.152 0.777 1.152
CONV2_1_1 3.392 2.176 2.01
CONV2_1_2 3.392 2.264 1.05
CONV2_2_1 3.392 1.700 2.41
CONV2_2_2 3.392 1.700 2.00
CONV2_3_1 3.392 1.819 2.10
CONV2_3_2 3.392 1.993 1.05
CONV3_1_1 2.122 1.268 1.86
CONV3_1_2 3.278 1.635 1.90
CONV3_2_1 3.278 0.630 1.23
CONV3_2_2 3.278 1.904 2.21  
CONV3_3_1 3.278 2.575 2.30
CONV3_3_2 3.278 2.174 2.21
CONV4_1_1 2.310 1.026 1.96
CONV4_1_2 4.526 2.392 3.42
CONV4_2_1 4.526 3.462 3.34
CONV4_2_2 4.526 3.045 3.22
CONV4_3_1 4.526 1.344 3.64
CONV4_3_2 4.526 1.552 3.47



==> img/pareto/data_v1.csv <==
#FLOPS Accuracy Model Flops_alf Accuracy_alf "Alf name" Flops_AMC Accuracy_AMC "AMC name" hc_flops hc_acc hc_name
1520 60.2 0.5-MobileNet-160 1039 64.33 Alf-1 220 69.3 AMC-1 1193.1 67.1 SFP-ResNet18
2050 66.8 GoogLeNet 1240 65.88 Alf-2 280 70.5  711 62.2 LCNN-ResNet-18
2330 69.1 ResNet-18         

